Automatic Mapping of French Discourse Connectives to PDTB Discourse Relations

In this paper, we present an approach to exploit phrase tables generated by statistical machine translation in order to map French discourse connectives to discourse relations. Using this approach, we created ConcoLeDisCo, a lexicon of French discourse connectives and their PDTB relations. When evaluated against LEXCONN, ConcoLeDisCo achieves a recall of 0.81 and an Average Precision of 0.68 for the Concession and Condition relations.

==> by-def-en.csv <==
R,P
0,1
0.1,1
0.2,1
0.3,1
0.4,0.95
0.5,0.81
0.6,0.67
0.7,0.6
0.8,0.4
0.9,0
1,0

==> by-def-enfr.csv <==
R,P
0,1
0.1,1
0.2,1
0.3,0.83
0.4,0.56
0.5,0.48
0.6,0
0.7,0
0.8,0
0.9,0
1,0

==> dic.csv <==
Fr, En, Class, Rel, FreqFr, FreqTran
en réalité, in fact, EXPANSION, Conjunction, 4857, 830
en réalité, in fact, EXPANSION, Restatement, 4857, 179
en réalité, in fact, COMPARISON, Contrast, 4857, 88


==> manual-judge.csv <==
ID,Rel,DC,Prob,Freq,judge,trans,transInSense
1,condition,à défaut de,0.03,320,\checkmark,unless,if
2,concession,cependant,0.01,21413,\checkmark,however,nonetheless
3,condition,faute de,0.03,870,\checkmark,otherwise,if
4,concession,malgré tout,0.05,1214,\checkmark,nevertheless,nonetheless
5,concession,néanmoins,0.07,10309,\checkmark,however,nonetheless
6,concession,nonobstant,0.02,185,\checkmark,however,although
7,concession,quand même,0.03,1574,\checkmark,nevertheless,nonetheless
8,concession,tout de même,0.02,1665,\checkmark,nevertheless,nonetheless
9,concession,toutefois,0.01,28291,\checkmark,however,nonetheless
10,condition,pour autant,0.05,1699,$\times$,however,if
11,condition,sinon,0.03,2052,$\times$,otherwise,if
12,concession,certes,0.01,5325,$\times$,however,although
13,condition,lorsque,0.05,28507,$\times$,when,if
14,condition,pour que,0.02,17469,$\times$,so that,if

